Discovery of periodicities in two highly variable intermediate polars towards the Galactic Center

We discovered Fe $K_{\alpha}$ complex emission and pulsation in two highly variable sources (4XMM J174917.7--283329, 4XMM J174954.6--294336). The equivalent widths of 6.4 and 6.7 keV lines of 4XMM J174917.7--283329 are $99^{+84}_{-72}$ and $220^{+160}_{-140}$ eV, respectively. The continuum is fitted by a partially absorbed apec model with plasma temperature of $kT=13^{+10}_{-2}$ keV. The inferred mass of the white dwarf (WD) is $0.9^{+0.3}_{-0.2}\ M_{\odot}$. We detected pulsations with a period of $1212\pm3$ s and a pulsed fraction of $26\pm6\%$. The light curves of 4XMM J174954.6--294336 display asymmetric eclipse and dipping behaviour. To date, this is only the second intermediate polar (IP) that shows a total eclipse in X-rays. The spectrum of the sources is characterized by a power-law model with photon index $\Gamma=0.4\pm0.2$. The equivalent widths of the 6.4 keV and 6.7 keV iron lines are $171^{+99}_{-79}$ and $136^{+89}_{-81}$ eV, respectively. The continuum is described by emission from optically thin plasma with a temperature of $kT\sim35$ keV. The inferred mass of the WD is $1.1^{+0.2}_{-0.3}\ M_{\odot}$. We discovered coherent pulsations from the source with a period of $1002\pm2$ s. The pulsed fraction is $66\pm15\%$. The measured spin period, hard photon index, and equivalent width of the fluorescent Fe $K_{\alpha}$ line in both sources are consistent with the values found in IP. While 4XMM J174954.6--294336 was already previously classified as an IP, we also suggest 4XMM J174917.7--283329 as a new IP. The X-ray eclipses in 4XMM J174954.6--294336 are most likely caused by a low-mass companion star obscuring the central X-ray source. The asymmetry in the eclipse is likely caused by a thick bulge that intercepts the line of sight during the ingress phase but not during the egress phase located behind the WD along the line of sight.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

